Bond and Site Percolation in Three Dimensions

We simulate the bond and site percolation models on a simple-cubic lattice with linear sizes up to L=512, and estimate the percolation thresholds to be $p_c ({\rm bond})=0.248\,811\,82(10)$ and $p_c ({\rm site})=0.311\,607\,7(2)$. By performing extensive simulations at these estimated critical points, we then estimate the critical exponents $1/\nu =1.141\,0(15)$, $\beta/\nu=0.477\,05(15)$, the leading correction exponent $y_i =-1.2(2)$, and the shortest-path exponent $d_{\rm min}=1.375\,6(3)$. Various universal amplitudes are also obtained, including wrapping probabilities, ratios associated with the cluster-size distribution, and the excess cluster number. We observe that the leading finite-size corrections in certain wrapping probabilities are governed by an exponent $\approx -2$, rather than $y_i \approx -1.2$.

==> percolation/bond/C1_bond.txt <==
       4    0.2428118           0.455901278266102           0.000001177549577
       4    0.2458118           0.469626620837987           0.000001189583508
       4    0.2488108           0.483464668690307           0.000004753494128
       4    0.2488118           0.483454359076728           0.000001163046082
       4    0.2488126           0.483458674784074           0.000001197084981
       4    0.2518118           0.497352974541353           0.000001200486287
       4    0.2548118           0.511293351482035           0.000001207754305
       6    0.2474118           0.390879245543954           0.000001002096487
       6    0.2481118           0.395416451400281           0.000001005495461
       6    0.2488108           0.399956318259215           0.000004024547945
       6    0.2488118           0.399972294697806           0.000000979640258
       6    0.2488126           0.399978038959815           0.000001012746723
       6    0.2495118           0.404545628840958           0.000001013071220
       6    0.2502118           0.409140285310454           0.000001015011942
       8    0.2482118           0.343820227755901           0.000000884525066
       8    0.2485118           0.346249837980752           0.000000885588855
       8    0.2488108           0.348678077056574           0.000003543713662
       8    0.2488118           0.348689479636521           0.000000862740986
       8    0.2488126           0.348694791495320           0.000000885276381
       8    0.2491118           0.351135709576425           0.000000952643055
       8    0.2494118           0.353591168004222           0.000001003950419
      12    0.2486918           0.285896142495345           0.000001297372273
      12    0.2487518           0.286551473963574           0.000001302331858
      12    0.2488108           0.287193964604046           0.000002935194119
      12    0.2488118           0.287204442857686           0.000001190412743
      12    0.2488126           0.287212200164989           0.000001305519370
      12    0.2488718           0.287861517608359           0.000001305237528
      12    0.2489318           0.288520354524474           0.000001304418365
      16    0.2487718           0.249756835262930           0.000001586768750
      16    0.2487918           0.250026173129537           0.000001587590367
      16    0.2488108           0.250277432865147           0.000002565437136
      16    0.2488118           0.250292186728621           0.000001347335524
      16    0.2488126           0.250299323658095           0.000001584978437
      16    0.2488318           0.250559985507944           0.000001588660683
      16    0.2488518           0.250824857682122           0.000001589390655
      24    0.2488018           0.206039081267871           0.000002429105677
      24    0.2488068           0.206124703038020           0.000002430832430
      24    0.2488108           0.206194715325203           0.000002356307522
      24    0.2488118           0.206210509802349           0.000001688512332
      24    0.2488126           0.206230403003510           0.000002425387692
      24    0.2488168           0.206299406067344           0.000002428027481
      24    0.2488218           0.206391460892154           0.000002428080521
      32    0.2488018           0.179539600084819           0.000002961598604
      32    0.2488068           0.179646786677879           0.000002955769671
      32    0.2488108           0.179729150545677           0.000002057386672
      32    0.2488118           0.179751946773710           0.000001688936810
      32    0.2488126           0.179769980858910           0.000002968210649
      32    0.2488168           0.179859039154988           0.000002967131377
      32    0.2488218           0.179967534991139           0.000002963824380
      48    0.2488018           0.147850012860448           0.000002961919054
      48    0.2488068           0.147986282700693           0.000002967491592
      48    0.2488108           0.148098130301941           0.000002302523601
      48    0.2488118           0.148133498046233           0.000002523300089
      48    0.2488126           0.148157929808391           0.000003015306321
      48    0.2488168           0.148274930806081           0.000004242978286
      48    0.2488218           0.148415369067648           0.000004971328360
      64    0.2488038           0.128862898662976           0.000003198550046
      64    0.2488078           0.128994304076697           0.000003195896248
      64    0.2488098           0.129070412783816           0.000004801281387
      64    0.2488108           0.129096052108075           0.000001852247390
      64    0.2488118           0.129132041603385           0.000002084721876
      64    0.2488126           0.129159478830750           0.000002666970232
      64    0.2488138           0.129191790691529           0.000004796032118
      64    0.2488158           0.129273944585674           0.000003345872260
      64    0.2488198           0.129404010933240           0.000003492475558
     128    0.2488098           0.092663252755919           0.000003847628035
     128    0.2488108           0.092722217182620           0.000006240558647
     128    0.2488118           0.092773465445335           0.000001538925095
     128    0.2488126           0.092814651144200           0.000002209422645
     128    0.2488138           0.092887967941762           0.000004012465851
     256    0.2488108           0.066563219060857           0.000004314899402
     256    0.2488118           0.066653938103180           0.000003536642754
     256    0.2488126           0.066720148336968           0.000005047923698
     256    0.2488134           0.066791915015521           0.000005024408894
     512    0.2488118           0.047880431950406           0.000003761342959
     512    0.2488126           0.047993485980398           0.000003866098407


==> percolation/bond/CHI_bond.txt <==
       4    0.2428118          17.700159066200513           0.000065518907072
       4    0.2458118          18.508826164489921           0.000067290500352
       4    0.2488108          19.338521885272833           0.000273637403456
       4    0.2488118          19.337952078991488           0.000066923599488
       4    0.2488126          19.338230828606527           0.000068912320576
       4    0.2518118          20.185936256941119           0.000070224437504
       4    0.2548118          21.051167676645377           0.000071849998528
       6    0.2474118          43.049300609026730           0.000161336046672
       6    0.2481118          43.824493384625953           0.000163110296808
       6    0.2488108          44.606006438454507           0.000656964297432
       6    0.2488118          44.608534302245836           0.000159911333352
       6    0.2488126          44.609484022985448           0.000165436663464
       6    0.2495118          45.401187033709490           0.000166475594952
       6    0.2502118          46.203401964587258           0.000168155544456
       8    0.2482118          78.508187706215935           0.000297452403200
       8    0.2485118          79.377411424338945           0.000299150621184
       8    0.2488108          80.249886144641536           0.001203005616640
       8    0.2488118          80.254181851833863           0.000292752091648
       8    0.2488126          80.256177622875143           0.000300153290752
       8    0.2491118          81.137145896356870           0.000325060663296
       8    0.2494118          82.027558558143994           0.000343845774848
      12    0.2486918         182.023565308062899           0.001225274622336
      12    0.2487518         182.682877198128779           0.001229910690816
      12    0.2488108         183.330118520953903           0.002779801094592
      12    0.2488118         183.341361258127307           0.001128244515840
      12    0.2488126         183.349503296311667           0.001236423707712
      12    0.2488718         184.004500913230459           0.001237529434176
      12    0.2489318         184.670716649882110           0.001239165755136
      16    0.2487718         328.432133154291705           0.003106120523776
      16    0.2487918         328.993603569819641           0.003107538079744
      16    0.2488108         329.518323133882348           0.005020890066944
      16    0.2488118         329.549639450701818           0.002638557999104
      16    0.2488126         329.565737819836443           0.003106087895040
      16    0.2488318         330.108809340706841           0.003111652626432
      16    0.2488518         330.664388423630839           0.003118546915328
      24    0.2488018         752.638607276838911           0.013231977384960
      24    0.2488068         753.140433943392850           0.013238611246080
      24    0.2488108         753.550182998562832           0.012842600315904
      24    0.2488118         753.640603003164642           0.009210040519680
      24    0.2488126         753.755801221370916           0.013219196986368
      24    0.2488168         754.155516569421252           0.013228258162176
      24    0.2488218         754.695379524547548           0.013236928229376
      32    0.2488018        1353.561986521432118           0.033277117562880
      32    0.2488068        1354.857918498439176           0.033261827227648
      32    0.2488108        1355.861107398344757           0.023160426594304
      32    0.2488118        1356.136986208141252           0.019015454523392
      32    0.2488126        1356.338651468464150           0.033417595191296
      32    0.2488168        1357.436012208422881           0.033411586228224
      32    0.2488218        1358.735051444748251           0.033424468017152
      48    0.2488018        3096.089542335799251           0.092662474051584
      48    0.2488068        3100.664075541847978           0.092790569336832
      48    0.2488108        3104.370974178201323           0.072050754797568
      48    0.2488118        3105.567228857094051           0.078991164334080
      48    0.2488126        3106.409650740154120           0.094458764169216
      48    0.2488168        3110.298170900115110           0.132941040611328
      48    0.2488218        3114.975092709888031           0.155825098665984
      64    0.2488038        5573.055835146026766           0.206608034168832
      64    0.2488078        5582.247490132901476           0.206533786599424
      64    0.2488098        5587.426177841364733           0.310379064852480
      64    0.2488108        5589.262673932714279           0.119719705968640
      64    0.2488118        5591.757089965342857           0.134794863968256
      64    0.2488126        5593.600782268628791           0.172463571599360
      64    0.2488138        5595.928430345191373           0.310426559315968
      64    0.2488158        5601.454132307427244           0.216447480758272
      64    0.2488198        5610.755378951749663           0.226209696317440
     128    0.2488098       23033.857189936628856           1.429029510971392
     128    0.2488108       23057.594818796453183           2.318271808274432
     128    0.2488118       23077.616895284740167           0.571875130343424
     128    0.2488126       23093.770571552391630           0.821124331995136
     128    0.2488138       23123.320301089195709           1.492184595431424
     256    0.2488108       95073.300010600753012           9.203948636340224
     256    0.2488118       95278.008220891744713           7.550627433414656
     256    0.2488126       95436.251016491689370          10.788294275104768
     256    0.2488134       95597.472138255136088          10.740262665977856
     512    0.2488118      393328.958483980095480          46.164047824945150
     512    0.2488126      394795.366396607831120          47.509562562969599


==> percolation/bond/Q1_bond.txt <==
       4    0.2428118           0.862952399185804           0.000000923736317
       4    0.2458118           0.867868630428372           0.000000908187180
       4    0.2488108           0.872868713924860           0.000003537479602
       4    0.2488118           0.872862627745921           0.000000864293381
       4    0.2488126           0.872864450618671           0.000000892299656
       4    0.2518118           0.877912260703412           0.000000874347276
       4    0.2548118           0.882994315295778           0.000000861017800
       6    0.2474118           0.864182589001402           0.000000941670919
       6    0.2481118           0.866120475918235           0.000000936569187
       6    0.2488108           0.868059025514166           0.000003713471392
       6    0.2488118           0.868067961216077           0.000000904402039
       6    0.2488126           0.868070757708419           0.000000931874218
       6    0.2495118           0.870025384874751           0.000000926004019
       6    0.2502118           0.871989991828202           0.000000919327480
       8    0.2482118           0.863829642510548           0.000000953924649
       8    0.2485118           0.865006849275431           0.000000949828187
       8    0.2488108           0.866183691183048           0.000003766995730
       8    0.2488118           0.866187773160274           0.000000918514099
       8    0.2488126           0.866189985388823           0.000000946619422
       8    0.2491118           0.867373202983489           0.000001009285840
       8    0.2494118           0.868562399977487           0.000001057204413
      12    0.2486918           0.864215873486562           0.000001702023470
      12    0.2487518           0.864597212236931           0.000001701995593
      12    0.2488108           0.864972092935155           0.000003826084622
      12    0.2488118           0.864975836361195           0.000001550207334
      12    0.2488126           0.864979263263444           0.000001701466446
      12    0.2488718           0.865356899418952           0.000001697212669
      12    0.2489318           0.865738349960455           0.000001693199580
      16    0.2487718           0.864345313227395           0.000002378617123
      16    0.2487918           0.864525941185356           0.000002378012842
      16    0.2488108           0.864693738033558           0.000003842214256
      16    0.2488118           0.864700179982214           0.000002019956223
      16    0.2488126           0.864702790106134           0.000002385366905
      16    0.2488318           0.864879663858623           0.000002376136156
      16    0.2488518           0.865052376192286           0.000002379503418
      24    0.2488018           0.864541079853513           0.000004436553568
      24    0.2488068           0.864609743991734           0.000004435278997
      24    0.2488108           0.864660757127937           0.000004296254464
      24    0.2488118           0.864674689195457           0.000003075242048
      24    0.2488126           0.864692596350655           0.000004422786611
      24    0.2488168           0.864749324188745           0.000004427583800
      24    0.2488218           0.864818264666474           0.000004431713693
      32    0.2488018           0.864587580900602           0.000006213314602
      32    0.2488068           0.864679252096320           0.000006212997991
      32    0.2488108           0.864745801012399           0.000004302660174
      32    0.2488118           0.864766460787123           0.000003538802901
      32    0.2488126           0.864791566249406           0.000006201068805
      32    0.2488168           0.864857188172209           0.000006205713341
      32    0.2488218           0.864960648318485           0.000006200907141
      48    0.2488018           0.864605141382034           0.000007527806110
      48    0.2488068           0.864753506320841           0.000007556446444
      48    0.2488108           0.864890626548456           0.000005852373058
      48    0.2488118           0.864925600901859           0.000006386396421
      48    0.2488126           0.864950980936801           0.000007650252192
      48    0.2488168           0.865084027704147           0.000010812600480
      48    0.2488218           0.865246643749837           0.000012632818976
      64    0.2488038           0.864670065645891           0.000009348166089
      64    0.2488078           0.864824746384531           0.000009343465959
      64    0.2488098           0.864919624286412           0.000014010026662
      64    0.2488108           0.864961822365482           0.000005407549905
      64    0.2488118           0.865005377381659           0.000006082802376
      64    0.2488126           0.865051873965869           0.000007789112158
      64    0.2488138           0.865082488510874           0.000013991357030
      64    0.2488158           0.865202874413609           0.000009761814681
      64    0.2488198           0.865328615866946           0.000010181710288
     128    0.2488098           0.864957495916117           0.000015633710224
     128    0.2488108           0.865062623426328           0.000025300522465
     128    0.2488118           0.865159714845165           0.000008877696045
     128    0.2488126           0.865246449868014           0.000015620426718
     128    0.2488138           0.865353440828164           0.000016287739238
     256    0.2488108           0.864999763080706           0.000024399181739
     256    0.2488118           0.865250736443236           0.000019987732165
     256    0.2488126           0.865364843871172           0.000028501368014
     256    0.2488134           0.865558617521744           0.000028317633231
     512    0.2488118           0.865220910877686           0.000029564710983
     512    0.2488126           0.865662733302347           0.000030348272043


==> percolation/bond/Q2_bond.txt <==
       4    0.2428118           0.610181264241453           0.000001363232030
       4    0.2458118           0.622738970364676           0.000001374818653
       4    0.2488108           0.635417052690627           0.000005477115132
       4    0.2488118           0.635405566879327           0.000001340264299
       4    0.2488126           0.635409462789113           0.000001379822602
       4    0.2518118           0.648142694487626           0.000001381780489
       4    0.2548118           0.660914098839529           0.000001385434478
       6    0.2474118           0.620604773243689           0.000001400065578
       6    0.2481118           0.625292105635566           0.000001402504958
       6    0.2488108           0.629977089759412           0.000005610562192
       6    0.2488118           0.629994119426328           0.000001365783762
       6    0.2488126           0.630001719063967           0.000001408903929
       6    0.2495118           0.634711469279235           0.000001407753957
       6    0.2502118           0.639444002860933           0.000001408183094
       8    0.2482118           0.623020154324834           0.000001423451800
       8    0.2485118           0.625812477374353           0.000001421206266
       8    0.2488108           0.628601223599842           0.000005680076364
       8    0.2488118           0.628612779462365           0.000001382610626
       8    0.2488126           0.628619289640395           0.000001421341198
       8    0.2491118           0.631419672442482           0.000001523537796
       8    0.2494118           0.634232501659796           0.000001605155631
      12    0.2486918           0.626921514276608           0.000002546518785
      12    0.2487518           0.627812636813261           0.000002558083754
      12    0.2488108           0.628688305865424           0.000005740127271
      12    0.2488118           0.628698556540225           0.000002331450655
      12    0.2488126           0.628709505637079           0.000002559124144
      12    0.2488718           0.629590944504633           0.000002556042047
      12    0.2489318           0.630482430216605           0.000002551556630
      16    0.2487718           0.628586767311449           0.000003580095118
      16    0.2487918           0.629001881928131           0.000003575310440
      16    0.2488108           0.629392133155654           0.000005791277554
      16    0.2488118           0.629410416391606           0.000003039966603
      16    0.2488126           0.629418523604659           0.000003578435413
      16    0.2488318           0.629825714514471           0.000003584743703
      16    0.2488518           0.630232489110762           0.000003583683194
      24    0.2488018           0.630251936039001           0.000006686094141
      24    0.2488068           0.630407356902714           0.000006689681401
      24    0.2488108           0.630535139577526           0.000006484316546
      24    0.2488118           0.630568419258837           0.000004645381314
      24    0.2488126           0.630605020286804           0.000006678573882
      24    0.2488168           0.630737980921295           0.000006687348570
      24    0.2488218           0.630903557946058           0.000006685917580
      32    0.2488018           0.630868124673088           0.000009378642666
      32    0.2488068           0.631096716618691           0.000009360019576
      32    0.2488108           0.631263664501415           0.000006506923187
      32    0.2488118           0.631308647184123           0.000005343881637
      32    0.2488126           0.631362127652367           0.000009388413426
      32    0.2488168           0.631536717234827           0.000009392849892
      32    0.2488218           0.631764675146229           0.000009367838201
      48    0.2488018           0.631384607499983           0.000011388602354
      48    0.2488068           0.631726116774559           0.000011425863702
      48    0.2488108           0.632025822246916           0.000008863151687
      48    0.2488118           0.632117351908295           0.000009706979659
      48    0.2488126           0.632172988655899           0.000011582160165
      48    0.2488168           0.632481511284606           0.000016335349617
      48    0.2488218           0.632852059146022           0.000019143791525
      64    0.2488038           0.631710565618836           0.000014146982591
      64    0.2488078           0.632080171506775           0.000014126856297
      64    0.2488098           0.632322124721950           0.000021222026512
      64    0.2488108           0.632393531978508           0.000008186106947
      64    0.2488118           0.632495644383445           0.000009215166837
      64    0.2488126           0.632587497491750           0.000011799896018
      64    0.2488138           0.632665356700995           0.000021199157382
      64    0.2488158           0.632935216654801           0.000014792495283
      64    0.2488198           0.633273418712698           0.000015435916379
     128    0.2488098           0.632571331998453           0.000023697650444
     128    0.2488108           0.632828450609619           0.000038411340945
     128    0.2488118           0.633031589727855           0.000013474849144
     128    0.2488126           0.633207476645079           0.000023713368410
     128    0.2488138           0.633499926821349           0.000024691882534
     256    0.2488108           0.632717237577198           0.000037039525227
     256    0.2488118           0.633237252725456           0.000030350750115
     256    0.2488126           0.633576724495060           0.000043276868801
     256    0.2488134           0.634028393505413           0.000043026354499
     512    0.2488118           0.633251858308731           0.000044919797423
     512    0.2488126           0.634171207973353           0.000046150053332


==> percolation/bond/R3_bond.txt <==
       4    0.2428118           0.057848316748592           0.000001514775154
       4    0.2458118           0.065587068557548           0.000001601850825
       4    0.2488108           0.074084439622701           0.000006740423945
       4    0.2488118           0.074085527131125           0.000001649537971
       4    0.2488126           0.074088637952158           0.000001704704324
       4    0.2518118           0.083385507572961           0.000001790424962
       4    0.2548118           0.093510471151104           0.000001891738850
       6    0.2474118           0.072002796588611           0.000001677593840
       6    0.2481118           0.075296517410204           0.000001708718573
       6    0.2488108           0.078695450522538           0.000006935525123
       6    0.2488118           0.078700047165378           0.000001694125288
       6    0.2488126           0.078703992384767           0.000001746245596
       6    0.2495118           0.082221062916161           0.000001778541859
       6    0.2502118           0.085866940510699           0.000001817356830
       8    0.2482118           0.075788258570501           0.000001713806326
       8    0.2485118           0.077813653137247           0.000001738710720
       8    0.2488108           0.079872118727567           0.000007017051161
       8    0.2488118           0.079880974013875           0.000001707902808
       8    0.2488126           0.079885491345901           0.000001754973059
       8    0.2491118           0.081984747034145           0.000001908782758
       8    0.2494118           0.084141683215186           0.000002029836252
      12    0.2486918           0.079147801068984           0.000003092538368
      12    0.2487518           0.079805200474950           0.000003106092011
      12    0.2488108           0.080450897288423           0.000007022468804
      12    0.2488118           0.080466058443737           0.000002858447594
      12    0.2488126           0.080474404133091           0.000003121927493
      12    0.2488718           0.081130732277767           0.000003131754615
      12    0.2489318           0.081813009345301           0.000003140892842
      16    0.2487718           0.079954314487062           0.000004351147769
      16    0.2487918           0.080260647313206           0.000004351038597
      16    0.2488108           0.080555936023029           0.000007033992868
      16    0.2488118           0.080571777242711           0.000003716286735
      16    0.2488126           0.080581306915025           0.000004356767560
      16    0.2488318           0.080884237019602           0.000004366511416
      16    0.2488518           0.081187402560242           0.000004378680505
      24    0.2488018           0.080332350267811           0.000008080283322
      24    0.2488068           0.080442443101452           0.000008114775336
      24    0.2488108           0.080553827688970           0.000007852656676
      24    0.2488118           0.080561038531289           0.000005655403557
      24    0.2488126           0.080597687006758           0.000008083506964
      24    0.2488168           0.080708679143959           0.000008094674655
      24    0.2488218           0.080822439651798           0.000008110790303
      32    0.2488018           0.080207782768738           0.000011308334281
      32    0.2488068           0.080369616416109           0.000011323818298
      32    0.2488108           0.080514050054924           0.000007858224158
      32    0.2488118           0.080535106547728           0.000006476215795
      32    0.2488126           0.080561530821508           0.000011316796684
      32    0.2488168           0.080726321556938           0.000011338856311
      32    0.2488218           0.080891707044052           0.000011373598838
      48    0.2488018           0.080009787147735           0.000013762657301
      48    0.2488068           0.080220309427074           0.000013753977581
      48    0.2488108           0.080427892983272           0.000010689941978
      48    0.2488118           0.080525521302410           0.000011787329686
      48    0.2488126           0.080558084506688           0.000014042903677
      48    0.2488168           0.080771621573971           0.000019804216891
      48    0.2488218           0.081039324432610           0.000023203457037
      64    0.2488038           0.079894951019083           0.000016998729747
      64    0.2488078           0.080202909315872           0.000017010467636
      64    0.2488098           0.080317037365823           0.000025591251827
      64    0.2488108           0.080418218490064           0.000009858841091
      64    0.2488118           0.080485033335921           0.000011125442758
      64    0.2488126           0.080557652908269           0.000014252073796
      64    0.2488138           0.080610940249185           0.000025628184731
      64    0.2488158           0.080777100563901           0.000017844722047
      64    0.2488198           0.081060038462815           0.000018667298539
     128    0.2488098           0.080114662764006           0.000028532295148
     128    0.2488108           0.080294978440837           0.000046167905448
     128    0.2488118           0.080435066605193           0.000016238235113
     128    0.2488126           0.080544092643960           0.000028618105746
     128    0.2488138           0.080846113978415           0.000029859542129
     256    0.2488108           0.080011096637697           0.000044476634372
     256    0.2488118           0.080376192737750           0.000036537619867
     256    0.2488126           0.080673949987699           0.000052185261981
     256    0.2488134           0.081081838222752           0.000052120180770
     512    0.2488118           0.080386603014031           0.000054099090410
     512    0.2488126           0.081048364769861           0.000055792932555


==> percolation/bond/Ra_bond.txt <==
       4    0.2428118           0.462271705078274           0.000003234566922
       4    0.2458118           0.485555369227943           0.000003239522295
       4    0.2488108           0.509021794957961           0.000012894225668
       4    0.2488118           0.508997260136157           0.000003143524761
       4    0.2488126           0.509003969271620           0.000003239824530
       4    0.2518118           0.532517949766185           0.000003229339986
       4    0.2548118           0.556024218128352           0.000003213785108
       6    0.2474118           0.462182591762625           0.000003231415976
       6    0.2481118           0.471088430523989           0.000003241947191
       6    0.2488108           0.480003333918319           0.000012905551568
       6    0.2488118           0.480026085513023           0.000003144872239
       6    0.2488126           0.480036649366292           0.000003244129238
       6    0.2495118           0.488999605528999           0.000003234921022
       6    0.2502118           0.497992506417565           0.000003238732045
       8    0.2482118           0.460151511063458           0.000003230356221
       8    0.2485118           0.465506856786055           0.000003228262227
       8    0.2488108           0.470836488150657           0.000012903985023
       8    0.2488118           0.470873287036637           0.000003143531938
       8    0.2488126           0.470883880812156           0.000003226014778
       8    0.2491118           0.476253209529095           0.000003471136797
       8    0.2494118           0.481658258131997           0.000003655292025
      12    0.2486918           0.461322117553573           0.000005714869878
      12    0.2487518           0.463038084103934           0.000005731629694
      12    0.2488108           0.464711783208007           0.000012899516857
      12    0.2488118           0.464747678640515           0.000005233024194
      12    0.2488126           0.464767741631570           0.000005740824663
      12    0.2488718           0.466477321519000           0.000005725664480
      12    0.2489318           0.468202583232351           0.000005719126732
      16    0.2487718           0.461038410671207           0.000007969182046
      16    0.2487918           0.461836677355101           0.000007994871257
      16    0.2488108           0.462611363557982           0.000012891638734
      16    0.2488118           0.462636997270820           0.000006800246056
      16    0.2488126           0.462666889781457           0.000007994205327
      16    0.2488318           0.463428440225207           0.000007997511543
      16    0.2488518           0.464225820993099           0.000007993659157
      24    0.2488018           0.460479947990581           0.000014841360440
      24    0.2488068           0.460800778993819           0.000014859759777
      24    0.2488108           0.461069240147617           0.000014376045000
      24    0.2488118           0.461108180866779           0.000010344047866
      24    0.2488126           0.461179863157367           0.000014856378584
      24    0.2488168           0.461449520514027           0.000014842841866
      24    0.2488218           0.461771888203488           0.000014840537129
      32    0.2488018           0.459733605212747           0.000020799790666
      32    0.2488068           0.460169515523721           0.000020801064597
      32    0.2488108           0.460486732524844           0.000014415637630
      32    0.2488118           0.460600791130640           0.000011850237757
      32    0.2488126           0.460682980053561           0.000020839604294
      32    0.2488168           0.461046143652210           0.000020803027510
      32    0.2488218           0.461527941864884           0.000020755340169
      48    0.2488018           0.458838380100727           0.000025228207929
      48    0.2488068           0.459493482269724           0.000025331133665
      48    0.2488108           0.460075026046149           0.000019591067646
      48    0.2488118           0.460271430148159           0.000021468198159
      48    0.2488126           0.460351849825062           0.000025748175892
      48    0.2488168           0.460944376996288           0.000036295487619
      48    0.2488218           0.461688663604859           0.000042375232086
      64    0.2488038           0.458626445966229           0.000031277080122
      64    0.2488078           0.459337620335748           0.000031220638462
      64    0.2488098           0.459854681905533           0.000046914049162
      64    0.2488108           0.459913714795650           0.000018077441660
      64    0.2488118           0.460119269808450           0.000020367110851
      64    0.2488126           0.460260071049288           0.000026094311513
      64    0.2488138           0.460460292498361           0.000046917946707
      64    0.2488158           0.460899037321314           0.000032654624496
      64    0.2488198           0.461640293334532           0.000034125358378
     128    0.2488098           0.459200965712884           0.000052386763930
     128    0.2488108           0.459513996474105           0.000084757064870
     128    0.2488118           0.459983290226983           0.000020936304972
     128    0.2488126           0.460317467840952           0.000030040691575
     128    0.2488138           0.460862616399041           0.000054544208127
     256    0.2488108           0.459007182547169           0.000081730008130
     256    0.2488118           0.459993747891302           0.000066934825581
     256    0.2488126           0.460749537340616           0.000095681882402
     256    0.2488134           0.461709872945733           0.000094971631544
     512    0.2488118           0.459871928339030           0.000099184001425
     512    0.2488126           0.461636478754042           0.000101861292522


==> percolation/bond/Rx_bond.txt <==
       4    0.2428118           0.239002475539583           0.000001968754435
       4    0.2458118           0.255413246662018           0.000002014295338
       4    0.2488108           0.272464109025994           0.000008209405696
       4    0.2488118           0.272446559895281           0.000002004831741
       4    0.2488126           0.272450865012352           0.000002069497553
       4    0.2518118           0.290080569290796           0.000002110084435
       4    0.2548118           0.308276853772540           0.000002153806593
       6    0.2474118           0.251401416071116           0.000002064473519
       6    0.2481118           0.257839597047637           0.000002085373557
       6    0.2488108           0.264357178184801           0.000008373723807
       6    0.2488118           0.264367935453531           0.000002042212013
       6    0.2488126           0.264377337881332           0.000002109172745
       6    0.2495118           0.270995881272455           0.000002118806210
       6    0.2502118           0.277714540396519           0.000002142628312
       8    0.2482118           0.253830197155882           0.000002089704381
       8    0.2485118           0.257718286827119           0.000002099445157
       8    0.2488108           0.261613766398420           0.000008445860173
       8    0.2488118           0.261641331458492           0.000002051891708
       8    0.2488126           0.261650014615467           0.000002110198912
       8    0.2491118           0.265594673440364           0.000002280890027
       8    0.2494118           0.269597426403084           0.000002409132418
      12    0.2486918           0.257167897033143           0.000003726190841
      12    0.2487518           0.258416261768023           0.000003743252742
      12    0.2488108           0.259642307216905           0.000008470926198
      12    0.2488118           0.259667006667522           0.000003436274467
      12    0.2488126           0.259681418430372           0.000003759865411
      12    0.2488718           0.260926633405357           0.000003758864907
      12    0.2489318           0.262196419325581           0.000003760384839
      16    0.2487718           0.257749801257241           0.000005230617106
      16    0.2487918           0.258327292254656           0.000005238559758
      16    0.2488108           0.258887886480916           0.000008447739767
      16    0.2488118           0.258917791864556           0.000004466040499
      16    0.2488126           0.258933663264424           0.000005246577545
      16    0.2488318           0.259496356907785           0.000005249382373
      16    0.2488518           0.260080279244388           0.000005244754262
      24    0.2488018           0.257862423035702           0.000009726908467
      24    0.2488068           0.258084249020280           0.000009755970193
      24    0.2488108           0.258282016199057           0.000009438300022
      24    0.2488118           0.258314035984785           0.000006784508832
      24    0.2488126           0.258370732940726           0.000009737274602
      24    0.2488168           0.258563671434938           0.000009750377593
      24    0.2488218           0.258793406582144           0.000009743389215
      32    0.2488018           0.257470714421894           0.000013641040318
      32    0.2488068           0.257782650016723           0.000013632279604
      32    0.2488108           0.258022412417830           0.000009473372179
      32    0.2488118           0.258094577112887           0.000007774195216
      32    0.2488126           0.258150269711996           0.000013661596612
      32    0.2488168           0.258431063922856           0.000013652910187
      32    0.2488218           0.258759272446526           0.000013664995707
      48    0.2488018           0.256927798143748           0.000016554028879
      48    0.2488068           0.257392956175136           0.000016580013945
      48    0.2488108           0.257804062413670           0.000012862725091
      48    0.2488118           0.257956531727012           0.000014153601043
      48    0.2488126           0.258023367527385           0.000016904434016
      48    0.2488168           0.258447384527922           0.000023812204478
      48    0.2488218           0.258974407422733           0.000027812862752
      64    0.2488038           0.256777952838063           0.000020494782619
      64    0.2488078           0.257316875822009           0.000020458781364
      64    0.2488098           0.257640925172504           0.000030785630103
      64    0.2488108           0.257730620005554           0.000011866070937
      64    0.2488118           0.257877127986895           0.000013378018216
      64    0.2488126           0.257983744006982           0.000017127321445
      64    0.2488138           0.258120033539779           0.000030803746265
      64    0.2488158           0.258445813437848           0.000021430139694
      64    0.2488198           0.258970225562778           0.000022393682869
     128    0.2488098           0.257205398158852           0.000034341896510
     128    0.2488108           0.257489848695195           0.000055659895304
     128    0.2488118           0.257790797468874           0.000013744050211
     128    0.2488126           0.258023972174918           0.000019718667916
     128    0.2488138           0.258467709147451           0.000035831563349
     256    0.2488108           0.257044087106082           0.000053623093225
     256    0.2488118           0.257788184991547           0.000043934538244
     256    0.2488126           0.258310678304860           0.000062848463035
     256    0.2488134           0.259028302502024           0.000062471148772
     512    0.2488118           0.257739824134998           0.000065079473388
     512    0.2488126           0.259010117377275           0.000066954510434


==> percolation/bond/S_bond.txt <==
       4    0.2428118          10.105333921412896           0.000020531681872
       4    0.2458118          10.234383021544048           0.000020588377568
       4    0.2488108          10.357972188333520           0.000081625153456
       4    0.2488118          10.357814221133344           0.000019967512640
       4    0.2488126          10.357833454117168           0.000020524221840
       4    0.2518118          10.475144703981520           0.000020462127984
       4    0.2548118          10.586114247125696           0.000020410061648
       6    0.2474118          19.345685576818717           0.000036137609604
       6    0.2481118          19.424733851472190           0.000036186610284
       6    0.2488108          19.501920264864459           0.000144508895676
       6    0.2488118          19.502341799694694           0.000035125048368
       6    0.2488126          19.502478227317827           0.000036196878636
       6    0.2495118          19.578584438031854           0.000036148494276
       6    0.2502118          19.653372390878065           0.000036160634700
       8    0.2482118          29.749861898041665           0.000053886809984
       8    0.2485118          29.818277401517054           0.000053790731008
       8    0.2488108          29.885658356646015           0.000213886349376
       8    0.2488118          29.886015245370753           0.000052302520768
       8    0.2488126          29.886197134590528           0.000053753472576
       8    0.2491118          29.953079092055937           0.000057688626560
       8    0.2494118          30.019299098958911           0.000060822330496
      12    0.2486918          53.518165848478219           0.000166217298768
      12    0.2487518          53.554896133704858           0.000166481192448
      12    0.2488108          53.591399222099476           0.000374513370336
      12    0.2488118          53.591751545350178           0.000152299834560
      12    0.2488126          53.592223870148402           0.000166504717152
      12    0.2488718          53.628574319469934           0.000166664837808
      12    0.2489318          53.664950105903230           0.000166617420480
      16    0.2487718          80.437508965114617           0.000344588723968
      16    0.2487918          80.463279362627333           0.000344801062144
      16    0.2488108          80.485818689982722           0.000557570416128
      16    0.2488118          80.488133223484155           0.000293149235968
      16    0.2488126          80.488558251499015           0.000344321242624
      16    0.2488318          80.513250168805882           0.000345315929344
      16    0.2488518          80.537375574407932           0.000344341677312
      24    0.2488018         141.861980126079942           0.001118201616000
      24    0.2488068         141.879834637909624           0.001116905579136
      24    0.2488108         141.892780986270708           0.001086990818112
      24    0.2488118         141.895360345539473           0.000776011386816
      24    0.2488126         141.899478536460094           0.001118783898432
      24    0.2488168         141.912541083738233           0.001118493301824
      24    0.2488218         141.929264382102730           0.001118565883584
      32    0.2488018         211.526058998523894           0.002322538760192
      32    0.2488068         211.559726190964739           0.002323435065344
      32    0.2488108         211.583145869159438           0.001602129216512
      32    0.2488118         211.591826364618754           0.001322051874816
      32    0.2488126         211.595089953911810           0.002323866252288
      32    0.2488168         211.624094252294157           0.002323089191936
      32    0.2488218         211.665294810815482           0.002330188429312
      48    0.2488018         370.588216565673235           0.004900425755904
      48    0.2488068         370.679080179011351           0.004901421830400
      48    0.2488108         370.758854135808008           0.003817277326080
      48    0.2488118         370.779451672059679           0.004185310963968
      48    0.2488126         370.805458906197487           0.004989918398976
      48    0.2488168         370.894010763287838           0.007028948420352
      48    0.2488218         370.976870141038091           0.008226694808064
      64    0.2488038         551.184223995240473           0.009043451564032
      64    0.2488078         551.337959484317707           0.009026724085760
      64    0.2488098         551.418326245089247           0.013566849056768
      64    0.2488108         551.456334308253645           0.005230970097664
      64    0.2488118         551.497506492833736           0.005887807664128
      64    0.2488126         551.544421283110864           0.007537605988352
      64    0.2488138         551.592116062875675           0.013550165315584
      64    0.2488158         551.659612987482092           0.009457705467904
      64    0.2488198         551.813078798778406           0.009873859665920
     128    0.2488098        1432.668079572991928           0.039241162260480
     128    0.2488108        1433.001232469147681           0.063520529039360
     128    0.2488118        1433.179964631515077           0.015700684111872
     128    0.2488126        1433.341364608958429           0.022520636260352
     128    0.2488138        1433.665216463912884           0.040905612574720
     256    0.2488108        3719.165791352979340           0.159173815304192
     256    0.2488118        3720.417491895254898           0.130125848510464
     256    0.2488126        3721.318774735372244           0.185424117104640
     256    0.2488134        3722.550420006240074           0.185005352484864
     512    0.2488118        9654.604029816209732           0.499987488702464
     512    0.2488126        9660.881524268728754           0.513659211874304


==> percolation/bond/g_bond.txt <==
       4    0.2428118           0.986107486504128           0.000014925372031
       4    0.2458118           1.033690561469759           0.000015073597764
       4    0.2488108           1.080271453123723           0.000053380853511
       4    0.2488118           1.080286443635985           0.000014679249781
       4    0.2488126           1.080308185262077           0.000015278477018
       4    0.2518118           1.125513116430343           0.000015366413916
       4    0.2548118           1.168958273388661           0.000015566851519
       6    0.2474118           1.699276931445047           0.000027690494651
       6    0.2481118           1.728258714735385           0.000027927927982
       6    0.2488108           1.756862315874434           0.000098330257114
       6    0.2488118           1.756887644097886           0.000026976096359
       6    0.2488126           1.756956608356903           0.000028055940135
       6    0.2495118           1.785236361418130           0.000028086177106
       6    0.2502118           1.813307043906627           0.000028250200752
       8    0.2482118           2.407104514697070           0.000042504044443
       8    0.2485118           2.431338953327412           0.000042685696783
       8    0.2488108           2.455179221474818           0.000150263617080
       8    0.2488118           2.455299414083368           0.000041147058755
       8    0.2488126           2.455348374717032           0.000042804931377
       8    0.2491118           2.479145665030466           0.000042967142488
       8    0.2494118           2.502829893954924           0.000043062391389
      12    0.2486918           3.890767124081075           0.000122860583274
      12    0.2487518           3.903056696757425           0.000123021888302
      12    0.2488108           3.914449877335033           0.000273778107195
      12    0.2488118           3.914782959732513           0.000112514471193
      12    0.2488126           3.915123871570110           0.000123200267021
      12    0.2488718           3.927049765476099           0.000122736480004
      12    0.2489318           3.939350962987798           0.000123407377066
      16    0.2487718           5.426988938376452           0.000266531520879
      16    0.2487918           5.434810980882164           0.000266215005756
      16    0.2488108           5.442314639764091           0.000418443957346
      16    0.2488118           5.443188319842680           0.000224856328458
      16    0.2488126           5.443221203664956           0.000266704650908
      16    0.2488318           5.450520415751448           0.000266618557013
      16    0.2488518           5.458506018492661           0.000267088058415
      24    0.2488018           8.642834094756493           0.000970470896706
      24    0.2488068           8.646664260146295           0.000971943094537
      24    0.2488108           8.652740616569339           0.000852567296187
      24    0.2488118           8.652439055638158           0.000640553083310
      24    0.2488126           8.655377255999523           0.000974401421919
      24    0.2488168           8.659538858414402           0.000970743502865
      24    0.2488218           8.662555729972265           0.000971605727899
      32    0.2488018          11.998964697043625           0.002350654649722
      32    0.2488068          12.006979475619838           0.002361087383539
      32    0.2488108          12.018752602854111           0.001307520664957
      32    0.2488118          12.019831985093559           0.001144022705218
      32    0.2488126          12.018004375990706           0.002355366060961
      32    0.2488168          12.032411214969366           0.002354640117861
      32    0.2488218          12.040345990401683           0.002360639047729
      48    0.2488018          19.054544593284202           0.006072438221507
      48    0.2488068          19.080701197950834           0.006058912714706
      48    0.2488108          19.094277218695407           0.003246348810069
      48    0.2488118          19.101836704214822           0.004526960001064
      48    0.2488126          19.101760221349483           0.006312566407147
      48    0.2488168          19.136614973319379           0.006375772636281
      48    0.2488218          19.156479363912450           0.007021247089841
      64    0.2488038          26.451705382675225           0.008285832851311
      64    0.2488078          26.487823882520207           0.008297764247925
      64    0.2488098          26.511424178361114           0.011944969226022
      64    0.2488108          26.513770755354823           0.004611059016099
      64    0.2488118          26.516375261965909           0.005181840106753
      64    0.2488126          26.525939279196084           0.006635111165918
      64    0.2488138          26.527690455028463           0.011964845136271
      64    0.2488158          26.562358255212015           0.008325195065079
      64    0.2488198          26.618347001748230           0.008714356222633
     128    0.2488098          58.475100705260125           0.057138252274890
     128    0.2488108          58.531545777537126           0.060974205165754
     128    0.2488118          58.511480676033230           0.015805403623739
     128    0.2488126          58.527121754671519           0.023997757843795
     128    0.2488138          58.648985724520450           0.061712000840882
     256    0.2488108         128.739904572609106           0.182940777071854
     256    0.2488118         129.163249648578869           0.145677618856622
     256    0.2488126         129.213810819695624           0.214311639107611
     256    0.2488134         129.307134260236978           0.213647795683507
     512    0.2488118         283.824568966228071           0.572185418785859
     512    0.2488126         285.381929547139919           0.588934446564547


==> percolation/bond/rho_bond.txt <==
       4    0.2428118           0.298771682911177           0.000000498952771
       4    0.2458118           0.291615611300945           0.000000495135012
       4    0.2488108           0.284555505798705           0.000001958102522
       4    0.2488118           0.284558037715484           0.000000476414546
       4    0.2488126           0.284554579430307           0.000000492221136
       4    0.2518118           0.277602209242049           0.000000486608927
       4    0.2548118           0.270752600456419           0.000000483021544
       6    0.2474118           0.279634840094403           0.000000278760257
       6    0.2481118           0.277908314952536           0.000000278389734
       6    0.2488108           0.276192030748514           0.000001107709894
       6    0.2488118           0.276188238846895           0.000000269907477
       6    0.2488126           0.276186440204300           0.000000278957149
       6    0.2495118           0.274474615400823           0.000000277389701
       6    0.2502118           0.272766512179091           0.000000277174944
       8    0.2482118           0.275782080316362           0.000000183216836
       8    0.2485118           0.275031433016103           0.000000183126994
       8    0.2488108           0.274284412239753           0.000000731023136
       8    0.2488118           0.274281607182444           0.000000177735181
       8    0.2488126           0.274279912740533           0.000000183171079
       8    0.2491118           0.273533349745527           0.000000196286749
       8    0.2494118           0.272785774092304           0.000000206010331
      12    0.2486918           0.273631264326847           0.000000178418807
      12    0.2487518           0.273479371124328           0.000000178708111
      12    0.2488108           0.273330322111944           0.000000401583334
      12    0.2488118           0.273327494098136           0.000000163059008
      12    0.2488126           0.273325770546155           0.000000178672530
      12    0.2488718           0.273176004374668           0.000000178436437
      12    0.2489318           0.273024067001757           0.000000178704158
      16    0.2487718           0.273200463117906           0.000000162865283
      16    0.2487918           0.273149253544639           0.000000162799877
      16    0.2488108           0.273101167318928           0.000000262020616
      16    0.2488118           0.273098588583702           0.000000138204945
      16    0.2488126           0.273096804430862           0.000000162146679
      16    0.2488318           0.273047771958270           0.000000162469340
      16    0.2488518           0.272997197030377           0.000000162746269
      24    0.2488018           0.273007063235796           0.000000165539575
      24    0.2488068           0.272994608036090           0.000000164551737
      24    0.2488108           0.272984424768568           0.000000160243616
      24    0.2488118           0.272981981719527           0.000000114762314
      24    0.2488126           0.272979684382985           0.000000165110980
      24    0.2488168           0.272969289798802           0.000000164702294
      24    0.2488218           0.272955959466261           0.000000164139931
      32    0.2488018           0.272979065719836           0.000000149973275
      32    0.2488068           0.272966397086338           0.000000150502967
      32    0.2488108           0.272956231736310           0.000000104207716
      32    0.2488118           0.272953531612890           0.000000085504709
      32    0.2488126           0.272951383125407           0.000000150402532
      32    0.2488168           0.272940853377886           0.000000150658259
      32    0.2488218           0.272928039930011           0.000000150474150
      48    0.2488018           0.272964569997021           0.000000099908356
      48    0.2488068           0.272951849424889           0.000000099084269
      48    0.2488108           0.272941619107399           0.000000077077006
      48    0.2488118           0.272938895705935           0.000000084664665
      48    0.2488126           0.272936895742372           0.000000101242991
      48    0.2488168           0.272925991234415           0.000000142566045
      48    0.2488218           0.272913501095883           0.000000166334669
      64    0.2488038           0.272955902622961           0.000000080079738
      64    0.2488078           0.272945601278563           0.000000079949927
      64    0.2488098           0.272940546667630           0.000000120029495
      64    0.2488108           0.272938018104089           0.000000046308282
      64    0.2488118           0.272935410250690           0.000000052087137
      64    0.2488126           0.272933390680593           0.000000066673076
      64    0.2488138           0.272930333778561           0.000000120019258
      64    0.2488158           0.272925139005215           0.000000083579617
      64    0.2488198           0.272914894439356           0.000000087186292
     128    0.2488098           0.272938411254251           0.000000047400680
     128    0.2488108           0.272935748979631           0.000000076869962
     128    0.2488118           0.272933155769465           0.000000018946677
     128    0.2488126           0.272931157678946           0.000000027159242
     128    0.2488138           0.272927976189011           0.000000049369429
     256    0.2488108           0.272935477808391           0.000000026151903
     256    0.2488118           0.272932877221801           0.000000021460213
     256    0.2488126           0.272930882152333           0.000000030556048
     256    0.2488134           0.272928817361488           0.000000030428583
     512    0.2488118           0.272932838805738           0.000000011215860
     512    0.2488126           0.272930821405422           0.000000011521309


==> percolation/site/C1_site.txt <==
       4    0.3115757           0.231314445155579           0.000000776901816
       4    0.3116069           0.231358762500772           0.000001032717197
       4    0.3116077           0.231360867560475           0.000001036663521
       4    0.3116085           0.231364122751160           0.000001032721701
       4    0.3116397           0.231407867317513           0.000000777598376
       6    0.3115757           0.196647474970983           0.000000721616345
       6    0.3116069           0.196709074433890           0.000000940669032
       6    0.3116077           0.196710064541521           0.000000937872233
       6    0.3116085           0.196712773910300           0.000000942465214
       6    0.3116397           0.196771635202714           0.000000720997720
       8    0.3115757           0.173025452855544           0.000000674411380
       8    0.3116069           0.173099109108789           0.000000867921875
       8    0.3116077           0.173099656515653           0.000000867101118
       8    0.3116085           0.173103555469668           0.000000867620839
       8    0.3116397           0.173176748715199           0.000000672964616
      12    0.3115757           0.143441029132529           0.000000598286871
      12    0.3116069           0.143539623363387           0.000000761850936
      12    0.3116077           0.143541262539103           0.000000761510779
      12    0.3116085           0.143543590865027           0.000000759448597
      12    0.3116397           0.143643562189460           0.000000597075560
      16    0.3115757           0.125257322145859           0.000000543650358
      16    0.3116069           0.125377509966797           0.000000685034720
      16    0.3116077           0.125380093441490           0.000000689116663
      16    0.3116085           0.125382955003834           0.000000687377225
      16    0.3116397           0.125503582572927           0.000000541558017
      24    0.3115757           0.103290899265333           0.000000466017056
      24    0.3116069           0.103449419757428           0.000000622173383
      24    0.3116077           0.103454537577735           0.000000658291689
      24    0.3116085           0.103458121586102           0.000000712637367
      24    0.3116397           0.103619187739845           0.000000467332097
      32    0.3115757           0.090018156155387           0.000001317442865
      32    0.3116069           0.090211330783670           0.000000592577185
      32    0.3116077           0.090215643282260           0.000000597975218
      32    0.3116085           0.090221416392427           0.000000595030483
      32    0.3116397           0.090415645474285           0.000001317279460
      48    0.3115917           0.074226776153179           0.000001156409266
      48    0.3116069           0.074353201083646           0.000000502254517
      48    0.3116077           0.074359967248004           0.000000502077131
      48    0.3116085           0.074366847169080           0.000000503180437
      48    0.3116237           0.074485810174122           0.000007920259414
      64    0.3115917           0.064662742575499           0.000001383806781
      64    0.3116069           0.064816021232950           0.000000943718488
      64    0.3116077           0.064823703591569           0.000000944931919
      64    0.3116085           0.064833239545689           0.000000946973259
     128    0.3116069           0.046554150554463           0.000000673130086
     128    0.3116077           0.046567822631520           0.000000691470498
     128    0.3116085           0.046580248872904           0.000000724193547
     256    0.3116069           0.033434061003696           0.000001268742850
     256    0.3116077           0.033455684806566           0.000000523657701
     256    0.3116085           0.033476467379268           0.000001305289530
     512    0.3116077           0.024034908506668           0.000001660986241


==> percolation/site/CHI_site.txt <==
       4    0.3115757           4.259310198463168           0.000022058463168
       4    0.3116069           4.260625299781312           0.000029492334272
       4    0.3116077           4.260727023698496           0.000029561882176
       4    0.3116085           4.260785858423168           0.000029497906816
       4    0.3116397           4.262143436305600           0.000022053776000
       6    0.3115757          10.356957351479521           0.000056292289416
       6    0.3116069          10.362205560044304           0.000073918709568
       6    0.3116077          10.362338652545064           0.000073832235696
       6    0.3116085          10.362492797780231           0.000074173230360
       6    0.3116397          10.367577896173920           0.000056363993640
       8    0.3115757          19.120346667461632           0.000109663093248
       8    0.3116069          19.133475202315264           0.000142192116224
       8    0.3116077          19.133637926327808           0.000141637917696
       8    0.3116085          19.134281657706495           0.000142012410368
       8    0.3116397          19.147371999409152           0.000109435899392
      12    0.3115757          44.747712426318913           0.000274001636736
      12    0.3116069          44.797282629421822           0.000351407593728
      12    0.3116077          44.798110309958396           0.000350499807936
      12    0.3116085          44.799423335183810           0.000349507370880
      12    0.3116397          44.849272508037501           0.000273661412544
      16    0.3115757          81.289250725969922           0.000518278733824
      16    0.3116069          81.414058890878977           0.000656715005952
      16    0.3116077          81.417118533910525           0.000660394606592
      16    0.3116085          81.419868404584449           0.000658306281472
      16    0.3116397          81.545688782909437           0.000517008527360
      24    0.3115757         187.510205471694348           0.001245818244096
      24    0.3116069         187.970676097886212           0.001670950135296
      24    0.3116077         187.985985855441413           0.001769900944896
      24    0.3116085         187.996894316845044           0.001906740366336
      24    0.3116397         188.464985284050442           0.001252007981568
      32    0.3115757         338.408634539474917           0.007310319845376
      32    0.3116069         339.571744119357447           0.003292180119552
      32    0.3116077         339.598155293360151           0.003323133591552
      32    0.3116085         339.631662472593405           0.003310136885248
      32    0.3116397         340.802948407689200           0.007331272654848
      48    0.3115917         777.930981606825981           0.017203399114752
      48    0.3116069         780.040376183918625           0.007799596130304
      48    0.3116077         780.154246108680127           0.007802623475712
      48    0.3116085         780.271231586807858           0.007826374213632
      48    0.3116237         782.347160155889696           0.017395555479552
      64    0.3115917        1400.897980977381394           0.044456482701312
      64    0.3116069        1406.195146897489849           0.030410040672256
      64    0.3116077        1406.460738947776463           0.030392209899520
      64    0.3116085        1406.800702311759778           0.030531669196800
     128    0.3115997        5786.642626801303777           0.395540799946752
     128    0.3116069        5808.962035525877582           0.124885420474368
     128    0.3116077        5811.646954475618259           0.128337166991360
     128    0.3116085        5814.158078079140068           0.134383142961152
     128    0.3116157        5837.214268002402605           0.423252138655744
     256    0.3116069       23976.941376757564285           1.356070727450624
     256    0.3116077       24001.845861057299771           0.559666400591872
     256    0.3116085       24025.466994096601411           1.396232782086144
     512    0.3116077       99105.470225886208937          10.216003036250113


==> percolation/site/Q1_site.txt <==
       4    0.3115757           0.847811793708061           0.000002148691035
       4    0.3116069           0.847854741748075           0.000002618044226
       4    0.3116077           0.847848512629542           0.000002639137839
       4    0.3116085           0.847856974494049           0.000002633340499
       4    0.3116397           0.847888697494719           0.000002151478455
       6    0.3115757           0.863582737543558           0.000001935706004
       6    0.3116069           0.863641841051310           0.000002374239127
       6    0.3116077           0.863638531869706           0.000002373363541
       6    0.3116085           0.863645935938364           0.000002379762284
       6    0.3116397           0.863698709988799           0.000001933640838
       8    0.3115757           0.866833413426933           0.000001877661692
       8    0.3116069           0.866907857593652           0.000002301785883
       8    0.3116077           0.866907242170616           0.000002309660040
       8    0.3116085           0.866912836674634           0.000002308938373
       8    0.3116397           0.866987618521775           0.000001877116039
      12    0.3115757           0.867720386896391           0.000001854863128
      12    0.3116069           0.867832875906602           0.000002272245528
      12    0.3116077           0.867835839276821           0.000002272987135
      12    0.3116085           0.867836366992166           0.000002273261716
      12    0.3116397           0.867959861394929           0.000001851163381
      16    0.3115757           0.867393934555637           0.000001850696035
      16    0.3116069           0.867558337692712           0.000002271183175
      16    0.3116077           0.867558103806855           0.000002280749679
      16    0.3116085           0.867563034193863           0.000002288084692
      16    0.3116397           0.867725784494119           0.000001847761474
      24    0.3115757           0.866616152604963           0.000001859512183
      24    0.3116069           0.866875310665088           0.000002422302098
      24    0.3116077           0.866880630512805           0.000002553392764
      24    0.3116085           0.866883927863115           0.000002825636671
      24    0.3116397           0.867143730402176           0.000001856832512
      32    0.3115757           0.866061307363165           0.000005894505879
      32    0.3116069           0.866417800145269           0.000002648620924
      32    0.3116077           0.866427081880625           0.000002670771636
      32    0.3116085           0.866440743197624           0.000002678220131
      32    0.3116397           0.866793650363998           0.000005870939065
      48    0.3115917           0.865639881653163           0.000005917498170
      48    0.3116069           0.865929624520207           0.000002678858921
      48    0.3116077           0.865943174289973           0.000002673911821
      48    0.3116085           0.865958220541361           0.000002677406307
      48    0.3116237           0.866237178919705           0.000005965970827
      64    0.3115917           0.865296638266602           0.000008419795126
      64    0.3116069           0.865687878881422           0.000005689049896
      64    0.3116077           0.865714015169577           0.000005695708247
      64    0.3116085           0.865725376416222           0.000005689360571
     128    0.3115997           0.864946439545162           0.000017694613939
     128    0.3116069           0.865345649064578           0.000005577235404
     128    0.3116077           0.865397801734882           0.000005728904380
     128    0.3116085           0.865435513957589           0.000005997386186
     128    0.3116157           0.865833573272927           0.000018820159755
     256    0.3116069           0.865202141793917           0.000014465653847
     256    0.3116077           0.865304085094048           0.000005976858755
     256    0.3116085           0.865395232529217           0.000014863445891
     512    0.3116077           0.865274472377174           0.000026214847572


==> percolation/site/Q2_site.txt <==
       4    0.3115757           0.638692048350497           0.000003373679488
       4    0.3116069           0.638773346167903           0.000004173664749
       4    0.3116077           0.638766943112513           0.000004203696260
       4    0.3116085           0.638784607511172           0.000004189698371
       4    0.3116397           0.638848446622747           0.000003379835563
       6    0.3115757           0.656760771924429           0.000002980943956
       6    0.3116069           0.656890504205353           0.000003705552099
       6    0.3116077           0.656888721187205           0.000003703044925
       6    0.3116085           0.656897812970842           0.000003711403583
       6    0.3116397           0.657017217632218           0.000002971972562
       8    0.3115757           0.655143092467294           0.000002861262187
       8    0.3116069           0.655313008210404           0.000003554981184
       8    0.3116077           0.655311840468855           0.000003559936494
       8    0.3116085           0.655324323972935           0.000003560684212
       8    0.3116397           0.655495402885746           0.000002856732734
      12    0.3115757           0.648638803230910           0.000002795217051
      12    0.3116069           0.648909702732520           0.000003469721127
      12    0.3116077           0.648915228862988           0.000003471072672
      12    0.3116085           0.648918257784666           0.000003463951312
      12    0.3116397           0.649199763972541           0.000002793046969
      16    0.3115757           0.644173266473994           0.000002788916369
      16    0.3116069           0.644552909271125           0.000003449055137
      16    0.3116077           0.644559244864741           0.000003468744331
      16    0.3116085           0.644570716935065           0.000003463504459
      16    0.3116397           0.644945813692649           0.000002780188590
      24    0.3115757           0.639292923363995           0.000002785640150
      24    0.3116069           0.639889142930336           0.000003658502649
      24    0.3116077           0.639909556087475           0.000003866066667
      24    0.3116085           0.639922157429275           0.000004260852491
      24    0.3116397           0.640527885445618           0.000002793816636
      32    0.3115757           0.636806155001210           0.000008847000960
      32    0.3116069           0.637629149911865           0.000003979779944
      32    0.3116077           0.637649592067276           0.000004018969486
      32    0.3116085           0.637673137387263           0.000003999036859
      32    0.3116397           0.638503062494576           0.000008835451587
      48    0.3115917           0.634914008541807           0.000008884989942
      48    0.3116069           0.635570507238631           0.000004013376492
      48    0.3116077           0.635603223425909           0.000004021371776
      48    0.3116085           0.635638356905425           0.000004021991929
      48    0.3116237           0.636285983728874           0.000008964063296
      64    0.3115917           0.633753168645029           0.000012632120124
      64    0.3116069           0.634678696809361           0.000008551587585
      64    0.3116077           0.634718950445854           0.000008579996047
      64    0.3116085           0.634774234166654           0.000008585069480
     128    0.3115997           0.632643909721085           0.000026609049670
     128    0.3116069           0.633573827086069           0.000008404329923
     128    0.3116077           0.633689021192495           0.000008636392951
     128    0.3116085           0.633788752663871           0.000009042274760
     128    0.3116157           0.634720545266976           0.000028431921109
     256    0.3116069           0.633170330837455           0.000021816528449
     256    0.3116077           0.633411716986648           0.000009010122743
     256    0.3116085           0.633655225950821           0.000022420522937
     512    0.3116077           0.633356274068362           0.000039346314172


==> percolation/site/R3_site.txt <==
       4    0.3115757           0.066365019770169           0.000026271588550
       4    0.3115917           0.066400729788614           0.000026310024352
       4    0.3115997           0.066476181269040           0.000026417506605
       4    0.3116069           0.066436344593705           0.000003603655168
       4    0.3116077           0.066438198249158           0.000003580405940
       4    0.3116085           0.066442728881163           0.000003624500347
       4    0.3116157           0.066440085587149           0.000026469093918
       4    0.3116237           0.066481600596471           0.000026536186915
       4    0.3116397           0.066486878440483           0.000026421455885
       6    0.3115757           0.072272459509631           0.000019435079382
       6    0.3115917           0.072352532798229           0.000027533026612
       6    0.3115997           0.072313994564672           0.000027463689381
       6    0.3116069           0.072377370822006           0.000003754841151
       6    0.3116077           0.072385732683499           0.000003728797169
       6    0.3116085           0.072377168780377           0.000003774472068
       6    0.3116157           0.072427306663735           0.000027513875622
       6    0.3116237           0.072423821635043           0.000027650958512
       8    0.3115917           0.075277184585040           0.000028040163808
       8    0.3115997           0.075320380089076           0.000027975640454
       8    0.3116069           0.075375604951897           0.000003827369911
       8    0.3116077           0.075384701514305           0.000003805968919
       8    0.3116085           0.075383706779333           0.000003834282792
       8    0.3116157           0.075388363949477           0.000028203250100
       8    0.3116237           0.075409190166964           0.000027945356593
       8    0.3116397           0.075511840283224           0.000019859125553
      12    0.3115917           0.077797033108306           0.000028501095885
      12    0.3115997           0.077858214993945           0.000028526725447
      12    0.3116069           0.077898147226520           0.000003903692552
      12    0.3116077           0.077911518944182           0.000003851538506
      12    0.3116085           0.077910531725229           0.000003884833146
      12    0.3116157           0.077943818142951           0.000028478235982
      12    0.3116237           0.077977469820481           0.000028601883348
      12    0.3116397           0.078131537926090           0.000020176211416
      16    0.3115917           0.078817338485617           0.000028635670957
      16    0.3115997           0.078908727937999           0.000028567857379
      16    0.3116069           0.078914807692330           0.000003912280194
      16    0.3116077           0.078922465980101           0.000003887749730
      16    0.3116085           0.078928396554156           0.000003937225478
      16    0.3116157           0.078970504760459           0.000028730981160
      16    0.3116237           0.079046497875167           0.000028803984012
      16    0.3116397           0.079214881622645           0.000020247498414
      24    0.3115917           0.079455756054771           0.000028804023118
      24    0.3115997           0.079604931205931           0.000028787198685
      24    0.3116069           0.079718283175747           0.000004206598239
      24    0.3116077           0.079725942516018           0.000004380171192
      24    0.3116085           0.079745551136333           0.000004815710250
      24    0.3116157           0.079766926183767           0.000028788551318
      24    0.3116237           0.079931641751796           0.000028868148553
      24    0.3116397           0.080201827545562           0.000020440318208
      32    0.3115917           0.079769581266579           0.000028839098364
      32    0.3115997           0.079835493989280           0.000028775903345
      32    0.3116069           0.080028270069097           0.000004569553004
      32    0.3116077           0.080034923637335           0.000004533247719
      32    0.3116085           0.080059149749570           0.000004599654538
      32    0.3116157           0.080214704762344           0.000028860035699
      32    0.3116237           0.080343243980110           0.000028852573997
      32    0.3116397           0.080685519210001           0.000020479325306
      48    0.3115917           0.079746984760745           0.000026763253183
      48    0.3115997           0.080003497235724           0.000026839401764
      48    0.3116069           0.080256412203675           0.000004864558199
      48    0.3116077           0.080279013105242           0.000004786619957
      48    0.3116085           0.080306960931107           0.000004877187018
      48    0.3116157           0.080537790677426           0.000026918662475
      48    0.3116237           0.080767270965074           0.000026948919560
      64    0.3115917           0.079625913658627           0.000026799659060
      64    0.3115997           0.079998057455391           0.000026841775324
      64    0.3116069           0.080330138611658           0.000010072723309
      64    0.3116077           0.080350575761393           0.000009418600945
      64    0.3116085           0.080436938055533           0.000010066523507
      64    0.3116157           0.080722838721538           0.000026997366122
      64    0.3116237           0.081067158807891           0.000027058004783
     128    0.3115997           0.079644848402964           0.000019969391499
     128    0.3116069           0.080357792817354           0.000010164186007
     128    0.3116077           0.080437107453988           0.000009270246442
     128    0.3116085           0.080533091813107           0.000010936370969
     128    0.3116157           0.081218696362399           0.000020165624256
     256    0.3116069           0.080253083505722           0.000025807319577
     256    0.3116077           0.080466857547138           0.000014112298557
     256    0.3116085           0.080612520532783           0.000026602872025
     512    0.3116077           0.080510493709804           0.000048003297980


==> percolation/site/Ra_site.txt <==
       4    0.3115757           0.485864071979723           0.000052799308960
       4    0.3115917           0.485785276531210           0.000052865156792
       4    0.3115997           0.485991448159751           0.000053161099078
       4    0.3116069           0.486012600057654           0.000006870449945
       4    0.3116077           0.486016498195891           0.000006824769179
       4    0.3116085           0.486020594245792           0.000006892888525
       4    0.3116157           0.486031655440369           0.000053151963809
       4    0.3116237           0.486062231378579           0.000053048075756
       4    0.3116397           0.486090534436862           0.000053032422090
       6    0.3115757           0.467813603959219           0.000037433237980
       6    0.3115917           0.467913939346221           0.000053160679597
       6    0.3115997           0.467927531149433           0.000052839814449
       6    0.3116069           0.467982763669427           0.000006936031723
       6    0.3116077           0.467996663450453           0.000006890015989
       6    0.3116085           0.468016677968719           0.000006979616142
       6    0.3116157           0.468113353188723           0.000052858135600
       6    0.3116237           0.468125845575223           0.000052994891944
       8    0.3115917           0.464045841897024           0.000052961006702
       8    0.3115997           0.464019221896614           0.000052960068986
       8    0.3116069           0.464154775716300           0.000007008199508
       8    0.3116077           0.464155729542784           0.000006936211135
       8    0.3116085           0.464169478311632           0.000007031065934
       8    0.3116157           0.464251691336605           0.000052751994817
       8    0.3116237           0.464334728245867           0.000052914468712
       8    0.3116397           0.464503477644245           0.000037495596854
      12    0.3115917           0.461862717249911           0.000052774815531
      12    0.3115997           0.461948713192362           0.000052858609166
      12    0.3116069           0.462107044348605           0.000007106780717
      12    0.3116077           0.462118261176834           0.000007042713632
      12    0.3116085           0.462132882878148           0.000007066809164
      12    0.3116157           0.462302549250976           0.000053171487895
      12    0.3116237           0.462334674745949           0.000053212161097
      12    0.3116397           0.462678077727621           0.000037474417812
      16    0.3115917           0.461058580098088           0.000053044379307
      16    0.3115997           0.461198759958909           0.000053203677235
      16    0.3116069           0.461405038785445           0.000007104106643
      16    0.3116077           0.461429011750151           0.000007064975528
      16    0.3116085           0.461454936917692           0.000007168630275
      16    0.3116157           0.461655271956123           0.000053134112827
      16    0.3116237           0.461957314707759           0.000053123871430
      16    0.3116397           0.462222172206915           0.000037453089752
      24    0.3115917           0.460202649763296           0.000053207576796
      24    0.3115997           0.460486655387856           0.000053122335282
      24    0.3116069           0.460826196348358           0.000007658310909
      24    0.3116077           0.460855695820352           0.000007965658817
      24    0.3116085           0.460888262998755           0.000008769155326
      24    0.3116157           0.461061144954228           0.000053022746839
      24    0.3116237           0.461486261078356           0.000053087961086
      24    0.3116397           0.462051170037092           0.000037523367986
      32    0.3115917           0.459781482949209           0.000053115919100
      32    0.3115997           0.460148029572929           0.000052896882125
      32    0.3116069           0.460570612986935           0.000008282290185
      32    0.3116077           0.460598788404663           0.000008232219597
      32    0.3116085           0.460645631255067           0.000008352308975
      32    0.3116157           0.461093851282771           0.000053014133844
      32    0.3116237           0.461409864837374           0.000052959804844
      32    0.3116397           0.462294448525911           0.000037612312054
      48    0.3115917           0.459060974190103           0.000049333498997
      48    0.3115997           0.459631797861088           0.000049410949546
      48    0.3116069           0.460305603984403           0.000008822254993
      48    0.3116077           0.460388173853410           0.000008669090927
      48    0.3116085           0.460447205774286           0.000008847915786
      48    0.3116157           0.461025067852157           0.000049409928942
      48    0.3116237           0.461656285612256           0.000049370971764
      64    0.3115917           0.458332734607791           0.000049396016442
      64    0.3115997           0.459311972909431           0.000049340872116
      64    0.3116069           0.460167619306158           0.000018341673502
      64    0.3116077           0.460273512158720           0.000017174481202
      64    0.3116085           0.460375152208574           0.000018347194723
      64    0.3116157           0.461189824187648           0.000049364987962
      64    0.3116237           0.462137786505525           0.000049394872024
     128    0.3115997           0.458091096333220           0.000036708585893
     128    0.3116069           0.459903967608682           0.000018526983005
     128    0.3116077           0.460115537545617           0.000016894732695
     128    0.3116085           0.460336438145820           0.000019936579878
     128    0.3116157           0.462146284030126           0.000036777695439
     256    0.3116069           0.459599484782947           0.000047193846294
     256    0.3116077           0.460110857117598           0.000025771312722
     256    0.3116085           0.460474664524042           0.000048635910926
     512    0.3116077           0.459994994168439           0.000087733469176


==> percolation/site/Rx_site.txt <==
       4    0.3115757           0.255492641463100           0.000032876109862
       4    0.3115917           0.255468657958534           0.000032952198467
       4    0.3115997           0.255625014099141           0.000033045819399
       4    0.3116069           0.255603331105677           0.000004118781978
       4    0.3116077           0.255608977456456           0.000004101115618
       4    0.3116085           0.255613940936145           0.000004132767205
       4    0.3116157           0.255615901316846           0.000033074863763
       4    0.3116237           0.255651003422012           0.000033096271548
       4    0.3116397           0.255693833988383           0.000033002774989
       6    0.3115757           0.253929550936426           0.000023882775429
       6    0.3115917           0.254017065336870           0.000033947137517
       6    0.3115997           0.254009782904794           0.000033824616971
       6    0.3116069           0.254076735154268           0.000004341935059
       6    0.3116077           0.254083829287243           0.000004316488005
       6    0.3116085           0.254093185256927           0.000004369595427
       6    0.3116157           0.254172280202582           0.000033819760193
       6    0.3116237           0.254179701567874           0.000033928984776
       8    0.3115917           0.255117378123784           0.000034190925216
       8    0.3115997           0.255154835950405           0.000034201379749
       8    0.3116069           0.255249502593732           0.000004455304703
       8    0.3116077           0.255255015810511           0.000004424954353
       8    0.3116085           0.255262095359651           0.000004470468273
       8    0.3116157           0.255304953209127           0.000034128074438
       8    0.3116237           0.255364835562217           0.000034122415457
       8    0.3116397           0.255512316136646           0.000024241082517
      12    0.3115917           0.256411475781253           0.000034398939526
      12    0.3115997           0.256500337670319           0.000034388731192
      12    0.3116069           0.256601873080749           0.000004584854651
      12    0.3116077           0.256614924863946           0.000004528192115
      12    0.3116085           0.256623789795759           0.000004551416221
      12    0.3116157           0.256723165037749           0.000034632749639
      12    0.3116237           0.256755377737453           0.000034659605681
      12    0.3116397           0.257020570105044           0.000024434895059
      16    0.3115917           0.256927056730300           0.000034597590435
      16    0.3115997           0.257059501365042           0.000034675997524
      16    0.3116069           0.257165454110711           0.000004606602636
      16    0.3116077           0.257179312609703           0.000004579009923
      16    0.3116085           0.257197442674813           0.000004642829106
      16    0.3116157           0.257309874028529           0.000034798855178
      16    0.3116237           0.257510416212778           0.000034699484302
      16    0.3116397           0.257753737431732           0.000024463052081
      24    0.3115917           0.257132016214314           0.000034680316582
      24    0.3115997           0.257344651618303           0.000034683447191
      24    0.3116069           0.257576983023743           0.000004990331403
      24    0.3116077           0.257599270739624           0.000005194526802
      24    0.3116085           0.257626507148402           0.000005690694413
      24    0.3116157           0.257719617741942           0.000034700556020
      24    0.3116237           0.258055799803754           0.000034888398912
      24    0.3116397           0.258483109685767           0.000024645866298
      32    0.3115917           0.257169980218150           0.000034787922937
      32    0.3115997           0.257418533694363           0.000034639713327
      32    0.3116069           0.257719061678721           0.000005409689114
      32    0.3116077           0.257740309023762           0.000005368573630
      32    0.3116085           0.257776574354601           0.000005442368364
      32    0.3116157           0.258072752748618           0.000034740043759
      32    0.3116237           0.258339938160682           0.000034821170965
      32    0.3116397           0.258964433165221           0.000024630297064
      48    0.3115917           0.256880280671602           0.000032285312114
      48    0.3115997           0.257321141627780           0.000032356422547
      48    0.3116069           0.257786579635462           0.000005765953196
      48    0.3116077           0.257842272487715           0.000005665538601
      48    0.3116085           0.257890170893339           0.000005782591304
      48    0.3116157           0.258307728714234           0.000032429791580
      48    0.3116237           0.258769524006957           0.000032404748697
      64    0.3115917           0.256456203056846           0.000032353125782
      64    0.3115997           0.257150013229195           0.000032327176336
      64    0.3116069           0.257785863756354           0.000012001083406
      64    0.3116077           0.257853160289060           0.000011229268452
      64    0.3116085           0.257956381128408           0.000011975076317
      64    0.3116157           0.258540361602206           0.000032401984576
      64    0.3116237           0.259218466382752           0.000032487758448
     128    0.3115997           0.256372153189114           0.000024064036945
     128    0.3116069           0.257694970721423           0.000012134254945
     128    0.3116077           0.257842096140561           0.000011072553257
     128    0.3116085           0.258011603392554           0.000013056860068
     128    0.3116157           0.259339955894329           0.000024191793945
     256    0.3116069           0.257480707389658           0.000030939387302
     256    0.3116077           0.257863544545151           0.000016900519423
     256    0.3116085           0.258139177177013           0.000031898058010
     512    0.3116077           0.257849586120379           0.000057540531536


==> percolation/site/S_site.txt <==
       4    0.3115757           6.042726176995552           0.000023894396176
       4    0.3116069           6.043332448924192           0.000030089155744
       4    0.3116077           6.043279601468608           0.000030243830544
       4    0.3116085           6.043414827686784           0.000030150008576
       4    0.3116397           6.043912972795312           0.000023981829504
       6    0.3115757          12.448693922572296           0.000045136122444
       6    0.3116069          12.450135586088772           0.000056018329308
       6    0.3116077          12.450130585647335           0.000056038806720
       6    0.3116085          12.450158326525823           0.000056064054024
       6    0.3116397          12.451597726301676           0.000045018749772
       8    0.3115757          19.963994520661121           0.000070067794304
       8    0.3116069          19.966719741667969           0.000086931950144
       8    0.3116077          19.966740214211200           0.000086900802880
       8    0.3116085          19.966867803443520           0.000086956294400
       8    0.3116397          19.969613644865728           0.000070046873536
      12    0.3115757          37.489534401562842           0.000128204048160
      12    0.3116069          37.497449513490047           0.000158671890864
      12    0.3116077          37.497544045199859           0.000158571631872
      12    0.3116085          37.497665609700341           0.000157825933200
      12    0.3116397          37.505487568092050           0.000128134483488
      16    0.3115757          57.619588093747453           0.000195133395968
      16    0.3116069          57.636508705455874           0.000240355290880
      16    0.3116077          57.636499230625283           0.000241380319232
      16    0.3116085          57.636516203205630           0.000242217731584
      16    0.3116397          57.652932240231934           0.000195229031680
      24    0.3115757         103.931768237711040           0.000349182340992
      24    0.3116069         103.977001206973441           0.000455970685824
      24    0.3116077         103.978744323387261           0.000482380201728
      24    0.3116085         103.979546242244936           0.000534080418048
      24    0.3116397         104.025357374245644           0.000348877562112
      32    0.3115757         156.728726278525954           0.001653051613184
      32    0.3116069         156.823900605507589           0.000742926690304
      32    0.3116077         156.825653021382664           0.000754851240960
      32    0.3116085         156.829059986306049           0.000751382219776
      32    0.3116397         156.923154694269954           0.001657153050624
      48    0.3115917         277.771190298723070           0.002925658766592
      48    0.3116069         277.897111715517667           0.001320962469120
      48    0.3116077         277.902998487818536           0.001323326677248
      48    0.3116085         277.912884641008873           0.001326948920064
      48    0.3116237         278.038703805523198           0.002957482964736
      64    0.3115917         415.343945627103210           0.006180855894016
      64    0.3116069         415.616213206417399           0.004192996622336
      64    0.3116077         415.629231249903626           0.004201490460672
      64    0.3116085         415.640947170205720           0.004186089271296
     128    0.3115997        1087.833576827535353           0.033869573357568
     128    0.3116069        1088.572029865623563           0.010689661206528
     128    0.3116077        1088.651017453486020           0.010975590498304
     128    0.3116085        1088.729249350189093           0.011488353796096
     128    0.3116157        1089.484449166081959           0.036154991362048
     256    0.3116069        2836.334741093941375           0.072131687415808
     256    0.3116077        2836.750727848984752           0.029785234669568
     256    0.3116085        2837.195591860682725           0.074059470733312
     512    0.3116077        7374.225597296804153           0.339738756120576


==> percolation/site/g_site.txt <==
       4    0.3115757           0.720975358028270           0.000017782158999
       4    0.3116069           0.721107964346532           0.000021335663374
       4    0.3116077           0.721152852353248           0.000021473387276
       4    0.3116085           0.721113677096099           0.000021387561805
       4    0.3116397           0.721342402959021           0.000017806937833
       6    0.3115757           1.175491565655219           0.000031978391802
       6    0.3116069           1.175998616476305           0.000038411181343
       6    0.3116077           1.176013574304255           0.000038537854097
       6    0.3116085           1.176023812637886           0.000038614115016
       6    0.3116397           1.176524156102841           0.000031974263598
       8    0.3115757           1.646783797981013           0.000048454574357
       8    0.3116069           1.647771444333673           0.000058681890446
       8    0.3116077           1.647766480033998           0.000058680657139
       8    0.3116085           1.647792764330260           0.000058597432873
       8    0.3116397           1.648817959897115           0.000048449808001
      12    0.3115757           2.630542180850598           0.000087335966181
      12    0.3116069           2.633104631044768           0.000105982866590
      12    0.3116077           2.633265729984809           0.000105704427564
      12    0.3116085           2.633146788730402           0.000105728937931
      12    0.3116397           2.635610638831958           0.000087538483561
      16    0.3115757           3.658977618029787           0.000132917784896
      16    0.3116069           3.663818154982861           0.000161071485909
      16    0.3116077           3.663968436440934           0.000161815944801
      16    0.3116085           3.664072278271441           0.000162896081420
      16    0.3116397           3.668909705064983           0.000133284399896
      24    0.3115757           5.816434415518129           0.000240279011706
      24    0.3116069           5.828491880219371           0.000311362366132
      24    0.3116077           5.828313349198821           0.000328980051862
      24    0.3116085           5.828849030987049           0.000367065110342
      24    0.3116397           5.841348921731872           0.000241936379554
      32    0.3115757           8.073319427952846           0.001158283924012
      32    0.3116069           8.097965657020799           0.000522161173040
      32    0.3116077           8.097391928007459           0.000526469772340
      32    0.3116085           8.098828727797924           0.000528430304983
      32    0.3116397           8.122839971666163           0.001163017743234
      48    0.3115917          12.838910167065208           0.002108470030751
      48    0.3116069          12.866743792817651           0.000951897983748
      48    0.3116077          12.870045827656140           0.000952735705877
      48    0.3116085          12.870580939146405           0.000955188332668
      48    0.3116237          12.898855178468477           0.002136689488867
      64    0.3115917          17.810413588157612           0.004567034011072
      64    0.3116069          17.870513268892871           0.003094520324925
      64    0.3116077          17.879474147203318           0.003087722112485
      64    0.3116085          17.874563827830453           0.003092662121601
     128    0.3115997          39.319830568654758           0.026617110472826
     128    0.3116069          39.421649713276352           0.008441186385164
     128    0.3116077          39.436016151482356           0.008670910227012
     128    0.3116085          39.452514187469710           0.009085885265533
     128    0.3116157          39.594978655505152           0.028547554512445
     256    0.3116069          86.960073189778655           0.061203368897547
     256    0.3116077          87.036011460174720           0.025350432693383
     256    0.3116085          87.036378905899042           0.062980852580212
     512    0.3116077         192.237685914097426           0.312384514632638


==> percolation/site/rho_site.txt <==
       4    0.3115757           0.063550343617075           0.000003334215395
       4    0.3115917           0.063546603016198           0.000003333730655
       4    0.3115997           0.063531695924063           0.000003348182790
       4    0.3116069           0.063538100287228           0.000000460193359
       4    0.3116077           0.063538464288857           0.000000460591134
       4    0.3116085           0.063537495835090           0.000000464498263
       4    0.3116157           0.063533261493489           0.000003364624081
       4    0.3116237           0.063537448248154           0.000003348241186
       4    0.3116397           0.063527778252223           0.000003332685658
       6    0.3115757           0.055601488442259           0.000001441297168
       6    0.3115917           0.055600725127723           0.000002038106577
       6    0.3115997           0.055595784366767           0.000002039307061
       6    0.3116069           0.055592817485667           0.000000273645136
       6    0.3116077           0.055592628583138           0.000000270395771
       6    0.3116085           0.055592102189620           0.000000275184831
       6    0.3116157           0.055588013824085           0.000002037707323
       6    0.3116237           0.055588828422548           0.000002028896642
       8    0.3115917           0.053764688193288           0.000001372494579
       8    0.3115997           0.053762808429034           0.000001365622038
       8    0.3116069           0.053759615994509           0.000000182077504
       8    0.3116077           0.053759327913822           0.000000180326053
       8    0.3116085           0.053758865521915           0.000000182224571
       8    0.3116157           0.053756139488738           0.000001383212953
       8    0.3116237           0.053753389300277           0.000001380928593
       8    0.3116397           0.053747668689180           0.000000971648408
      12    0.3115917           0.052834441198304           0.000000764053805
      12    0.3115997           0.052831842755188           0.000000769621854
      12    0.3116069           0.052828870365903           0.000000101416525
      12    0.3116077           0.052828651577834           0.000000100225036
      12    0.3116085           0.052828411625881           0.000000101026298
      12    0.3116157           0.052824758360403           0.000000772187500
      12    0.3116237           0.052821954277914           0.000000773524002
      12    0.3116397           0.052815535292451           0.000000546267304
      16    0.3115917           0.052609088380482           0.000000505657007
      16    0.3115997           0.052606163718733           0.000000506395879
      16    0.3116069           0.052603221085885           0.000000066163581
      16    0.3116077           0.052602905931217           0.000000065465005
      16    0.3116085           0.052602697223160           0.000000066273772
      16    0.3116157           0.052598949974026           0.000000506928750
      16    0.3116237           0.052596179996387           0.000000507736107
      16    0.3116397           0.052590497846280           0.000000358480357
      24    0.3115917           0.052493223091798           0.000000278919490
      24    0.3115997           0.052490739665076           0.000000277413829
      24    0.3116069           0.052487375184093           0.000000038500164
      24    0.3116077           0.052487025112389           0.000000040128302
      24    0.3116085           0.052486746959497           0.000000043581400
      24    0.3116157           0.052484143717420           0.000000278737265
      24    0.3116237           0.052480520572076           0.000000279046502
      24    0.3116397           0.052473790738945           0.000000197501994
      32    0.3115917           0.052465166778452           0.000000181801398
      32    0.3115997           0.052462001941375           0.000000181634399
      32    0.3116069           0.052459139913263           0.000000026764332
      32    0.3116077           0.052458806458232           0.000000026613421
      32    0.3116085           0.052458470961471           0.000000027000191
      32    0.3116157           0.052455355889151           0.000000181086805
      32    0.3116237           0.052452445587960           0.000000181313857
      32    0.3116397           0.052445754403323           0.000000127928316
      48    0.3115917           0.052451042880590           0.000000091885012
      48    0.3115997           0.052447664091606           0.000000091945510
      48    0.3116069           0.052444649275137           0.000000015313941
      48    0.3116077           0.052444308661211           0.000000015165778
      48    0.3116085           0.052443982507754           0.000000015389385
      48    0.3116157           0.052441001824283           0.000000091868137
      48    0.3116237           0.052437868408093           0.000000091860176
      64    0.3115917           0.052447373352575           0.000000059699225
      64    0.3115997           0.052444037659075           0.000000059681209
      64    0.3116069           0.052441143587371           0.000000020796235
      64    0.3116077           0.052440806636664           0.000000019703335
      64    0.3116085           0.052440428344610           0.000000020816558
      64    0.3116157           0.052437441465358           0.000000059833834
      64    0.3116237           0.052434238439551           0.000000059740643
     128    0.3115997           0.052441823039861           0.000000015731697
     128    0.3116069           0.052438872783127           0.000000007326681
     128    0.3116077           0.052438543761039           0.000000006794383
     128    0.3116085           0.052438237331764           0.000000007883755
     128    0.3116157           0.052435257831410           0.000000015748217
     256    0.3116069           0.052438587791423           0.000000006648631
     256    0.3116077           0.052438253768098           0.000000003627168
     256    0.3116085           0.052437920720571           0.000000006836226
     512    0.3116077           0.052438227806972           0.000000004349160

